Routing Towards Discriminative Power of Class Capsules

Capsule networks are recently proposed as an alternative to modern neural network architectures. Neurons are replaced with capsule units that represent specific features or entities with normalized vectors or matrices. The activation of lower layer capsules affects the behavior of the following capsules via routing links that are constructed during training via certain routing algorithms. We discuss the routing-by-agreement scheme in dynamic routing algorithm which, in certain cases, leads the networks away from optimality. To obtain better and faster convergence, we propose a routing algorithm that incorporates a regularized quadratic programming problem which can be solved efficiently. Particularly, the proposed routing algorithm targets directly on the discriminative power of class capsules making the correct decision on input instances. We conduct experiments on MNIST, MNIST-Fashion, and CIFAR-10 and show competitive classification results compared to existing capsule networks.

==> cifar.dat <==
%% LaTeX2e file `cifar.dat'
%% generated by the `filecontents' environment
%% from source `ICME21-CapNet' on 2020/11/16.
%%
Iteration l2/fc l1/fc dr
15 50.74 51.54 49.16
30 42.32 42.02 43.53
45 35.98 38.43 41.08
60 36.63 37.22 37.62
75 32.88 34.08 34.68
90 34.22 32.71 34.12
105 33.02 30.76 32.49
120 30.17 30.09 33.12
135 28.02 28.45 30.16
150 27.78 27.88 29.71
165 28.39 26.58 29.39
180 27.54 27.4 29.77
195 27.05 26.74 29.47
210 25.66 25.15 27.05
225 25.48 24.46 27.52
240 24.99 23.84 26.43
255 23.23 23.01 25.89
270 23.78 22.8 26.81
285 24.79 23.8 25.78
300 22.45 22.88 25.32
315 23.41 23.26 24.04
330 21.93 22.61 24.41
345 21.58 21.77 23.84
360 22.63 21.05 23.35
375 22.89 21.59 23.31
390 21.91 21.83 23.56
405 20.86 21.12 22.7
420 20.27 20.8 22.94
435 21.18 20.82 22.46
450 19.86 20.23 21.67
465 20.28 20.24 21.42
480 19.24 19.82 21.77
495 20.04 19.43 21.38
510 19.67 18.99 20.96
525 18.96 19.74 20.8
540 19.63 19.43 20.52
555 18.85 19.93 20.44
570 19.11 18.12 21.22
585 19.31 18.55 20.3
600 17.77 18.73 19.55
615 18.12 18.83 20.75
630 19.22 18.73 19.88
645 18.54 18.22 20.64
660 17.23 17.8 19.51
675 17.58 18.07 19.7
690 17.55 17.86 19.54
705 18.04 17.87 19.58
720 17.8 17.63 18.88
735 17.7 17.65 18.73
750 17.5 17.33 19.29
765 17.19 17.27 18.69
780 17.49 17.03 19.11
795 17.63 17.39 18.86
810 17.11 17.38 18.44
825 16.98 16.41 18.37
840 16.83 16.91 18.1
855 17.03 16.71 19.15
870 16.86 16.64 18.6
885 16.46 16.53 18.3
900 16.31 16.44 18.16
915 16.91 16.43 18.24
930 16.56 16.8 18.19
945 16.12 16.6 18.37
960 16.34 15.7 17.94
975 17.05 15.97 17.7
990 17.01 16.03 17.71
1005 16.27 16.57 17.9
1020 15.96 15.81 17.38
1035 16.33 15.97 17.24
1050 16 15.9 17.26
1065 16.18 15.63 17.66
1080 16.24 16.02 17.99
1095 16.35 15.96 17.54
1110 15.72 15.61 17.51
1125 15.67 15.74 17.61
1140 16.19 15.74 17.39
1155 15.74 15.66 16.91
1170 15.8 15.62 17.34
1185 15.58 15.41 17.36
1200 15.48 15.52 17.41
1215 15.14 15.12 16.6
1230 15.64 14.99 17.13
1245 15.5 15.27 16.98
1260 15.28 15.42 16.71
1275 15.49 15.79 16.94
1290 15.39 14.95 16.73
1305 15.98 14.88 16.6
1320 15.17 15.21 17.06
1335 15.13 14.91 16.48
1350 15.12 15.11 17.45
1365 15.25 15.52 16.81
1380 15.23 15.07 16.38
1395 15.05 14.93 16.19
1410 15.54 15.12 16.78
1425 15.1 15.01 16.25
1440 15 14.71 16.14
1455 15.22 14.79 16.21
1470 15.23 14.74 16.02
1485 15.37 14.67 16.06
1500 15.11 14.72 16.08
1515 14.95 15.1 16.12
1530 14.86 15.19 15.93
1545 15.01 14.92 15.96
1560 15.07 14.79 16.11
1575 15.01 14.89 15.78
1590 14.88 14.85 16.08
1605 15 14.76 16.04
1620 15.13 14.48 15.9
1635 15.07 14.68 15.73
1650 14.94 15.01 16.07
1665 14.94 14.66 15.97
1680 14.96 14.76 15.6
1695 14.96 14.75 15.96
1710 14.88 14.79 15.88
1725 14.82 14.94 15.79
1740 15.07 14.6 16.06
1755 15.14 14.62 15.85
1770 15.21 14.77 15.55
1785 14.66 14.47 15.65
1800 15.14 14.74 15.5
1815 15.03 14.63 15.66
1830 14.84 14.65 15.82
1845 14.92 14.42 15.55
1860 14.93 14.64 15.44
1875 14.81 14.32 15.71
1890 14.95 14.59 15.59
1905 14.84 14.43 15.61
1920 14.88 14.43 15.61
1935 14.76 14.55 15.48
1950 14.67 14.39 15.32
1965 14.74 14.44 15.5
1980 14.74 14.28 15.57
1995 14.8 14.36 15.4
2010 14.66 14.48 15.5
2025 14.75 14.38 15.5
2040 14.73 14.36 15.41
2055 14.82 14.2 15.9
2070 14.73 14.15 15.55
2085 14.74 14.29 15.54
2100 14.77 14.48 15.38
2115 14.79 14.41 15.41
2130 14.7 14.4 15.53
2145 14.73 14.28 15.31
2160 14.62 14.31 15.53
2175 14.66 14.27 15.51
2190 14.54 14.26 15.49
2205 14.87 14.27 15.34
2220 14.82 14.28 15.57
2235 14.76 14.46 15.56
2250 14.74 14.22 15.45
2265 14.56 14.23 15.44
2280 14.79 14.38 15.39
2295 14.52 14.34 15.3
2310 14.67 14.2 15.54
2325 14.74 14.27 15.5
 
 
 
 


==> drop.dat <==
%% LaTeX2e file `drop.dat'
%% generated by the `filecontents' environment
%% from source `ICME21-CapNet' on 2020/11/16.
%%
Iteration l2 l2/fc l1/fc l1 dr
15 1.35 1.7 1.35 1.53 1.43
30 0.85 1.42 0.99 0.86 0.91
45 0.82 1.36 1.25 1.06 1.03
60 0.67 0.96 0.91 0.68 0.82
75 0.85 1.1 1.03 0.81 0.81
90 0.84 1.11 0.97 0.88 0.78
105 0.77 1.31 0.82 0.79 0.78
120 0.78 0.8 0.96 0.87 0.85
135 0.74 1.04 0.88 0.84 0.72
150 0.7 0.91 0.8 0.72 0.72
165 0.72 0.93 0.62 0.72 0.73
180 0.53 0.97 0.66 0.6 0.59
195 0.55 0.82 0.72 0.7 0.63
210 0.55 0.82 0.73 0.68 0.77
225 0.61 0.84 0.64 0.65 0.78
240 0.54 0.92 0.65 0.52 0.62
255 0.53 0.74 0.61 0.5 0.5
270 0.64 0.82 0.67 0.55 0.57
285 0.64 0.71 0.78 0.63 0.62
300 0.57 0.79 0.65 0.64 0.56
315 0.52 0.59 0.62 0.53 0.49
330 0.48 0.57 0.56 0.56 0.58
345 0.48 0.78 0.58 0.54 0.59
360 0.48 0.67 0.59 0.54 0.58
375 0.57 0.65 0.56 0.58 0.54
390 0.47 0.58 0.48 0.45 0.49
405 0.6 0.69 0.62 0.6 0.58
420 0.55 0.61 0.54 0.53 0.59
435 0.49 0.61 0.53 0.49 0.44
450 0.47 0.49 0.55 0.44 0.46
465 0.5 0.67 0.59 0.49 0.53
480 0.56 0.7 0.58 0.52 0.53
495 0.52 0.55 0.53 0.51 0.44
510 0.47 0.59 0.46 0.39 0.44
525 0.51 0.56 0.54 0.52 0.46
540 0.6 0.45 0.52 0.48 0.5
555 0.49 0.57 0.53 0.43 0.47
570 0.44 0.53 0.53 0.45 0.48
585 0.47 0.55 0.52 0.42 0.47
600 0.54 0.52 0.51 0.56 0.49
615 0.45 0.42 0.52 0.41 0.37
630 0.45 0.55 0.46 0.37 0.4
645 0.39 0.46 0.5 0.38 0.36
660 0.47 0.39 0.47 0.46 0.47
675 0.46 0.52 0.46 0.41 0.41
690 0.6 0.55 0.52 0.67 0.52
705 0.43 0.54 0.5 0.45 0.46
720 0.49 0.5 0.51 0.47 0.54
735 0.44 0.51 0.51 0.47 0.42
750 0.47 0.52 0.43 0.41 0.46
765 0.42 0.49 0.43 0.46 0.48
780 0.46 0.48 0.48 0.4 0.43
795 0.42 0.46 0.46 0.41 0.44
810 0.46 0.44 0.44 0.46 0.47
825 0.43 0.41 0.43 0.4 0.41
840 0.45 0.43 0.47 0.47 0.46
855 0.41 0.49 0.47 0.39 0.37
870 0.43 0.48 0.47 0.46 0.37
885 0.43 0.35 0.46 0.37 0.42
900 0.46 0.39 0.51 0.42 0.4
915 0.42 0.4 0.43 0.44 0.42
930 0.42 0.47 0.48 0.41 0.42
945 0.41 0.48 0.44 0.38 0.38
960 0.47 0.43 0.47 0.45 0.45
975 0.37 0.43 0.47 0.37 0.39
990 0.41 0.45 0.48 0.46 0.47





==> fmnist.dat <==
%% LaTeX2e file `fmnist.dat'
%% generated by the `filecontents' environment
%% from source `ICME21-CapNet' on 2020/11/16.
%%
 Iteration l2 l2/fc l1/fc l1 dr
15 15.25 15.25 15.34 15.41 16.19
30 12.91 13.43 12.92 13.03 13.92
45 12.35 12.38 12.17 12.69 13.22
60 10.97 10.86 12.06 12.74 11.85
75 11.93 12.63 11.73 11.45 12.43
90 11.83 11.65 11.47 11.93 12.27
105 11.87 11.41 11.02 11.61 11.86
120 11 11.1 11.37 11.84 11.82
135 10.56 10.43 10.49 10.43 10.61
150 10.41 11.06 10.45 10.72 11.19
165 10.69 10.68 10.14 10.02 11.52
180 11.16 11.05 10.63 11.73 11.33
195 9.98 10.29 10.29 10.28 11.1
210 10.05 10.01 10.19 10.43 10.51
225 9.44 9.89 10.11 9.85 10.81
240 10.69 10.67 10.55 10.02 10.8
255 9.36 9.8 9.87 9.28 10.31
270 9.47 9.78 9.57 9.42 10.53
285 9.79 9.8 9.85 10.05 10.65
300 9.89 10.22 10.17 10.42 10.03
315 9.64 9.63 10.36 9.25 10.01
330 9.41 9.57 9.97 9.32 10.34
345 9.29 9.32 9.91 9.58 10.34
360 8.95 9.41 9.34 9.14 9.72
375 9.37 9.94 9.34 9 9.6
390 9.69 9.3 9.65 8.93 9.92
405 9.46 9.15 9.39 9.28 9.33
420 9.52 9.24 9.76 9.31 9.63
435 8.78 8.93 8.89 9 9.37
450 8.76 9.57 9.6 9 10.08
465 8.76 8.75 8.64 8.87 9.24
480 9.17 9.42 9.2 9.26 9.8
495 9.38 9.35 9.25 9 9.27
510 8.67 8.53 8.71 8.47 9.05
525 9.13 9.2 9.07 9.69 9.61
540 8.75 8.72 8.57 8.97 9.25
555 8.38 9.2 8.76 8.71 9.5
570 8.4 8.6 8.72 8.26 9.32
585 8.55 8.87 8.55 8.95 8.9
600 9.09 8.67 8.58 8.65 10.31
615 8.81 8.57 9.09 8.82 9.08
630 8.67 8.93 9.07 8.86 9.5
645 8.94 9.08 9.06 8.65 9.06
660 8.5 8.26 8.62 8.73 8.85
675 8.98 9.47 8.69 8.97 9.33
690 8.46 8.3 8.82 8.56 9.25
705 8.69 8.64 9.24 8.61 9.06
720 8.44 8.42 8.57 8.68 8.94
735 8.91 8.74 8.59 8.59 9.48
750 8.56 8.64 8.45 8.4 8.68
765 8.61 9.02 8.77 8.83 8.95
780 8.48 8.66 8.55 8.73 8.73
795 8.98 8.87 8.94 8.82 8.81
810 7.87 8.32 9.15 8.1 8.77
825 8.45 9.16 8.62 8.23 8.99
840 8.6 8.2 8.36 8.33 8.94
855 8.68 8.77 8.65 8.5 8.6
870 8.52 8.6 8.44 8.5 8.84
885 8.56 8.51 8.42 8.6 8.67
900 8.76 8.95 9.08 8.78 9.54
915 8.49 8.67 8.86 8.73 8.72
930 7.96 8.22 8.58 8.38 8.63
945 8.42 8.8 8.67 8.77 9.24
960 8.16 8.3 8.79 8.22 8.94
975 8.14 8.5 8.2 7.98 8.59
990 8.08 8.17 8.22 8.23 8.64
1005 8.32 8.84 8.56 8.27 8.62
1020 8.61 8.53 8.07 8.65 9.55
1035 8.36 8.29 8.23 8.48 8.56
1050 8.61 8.42 8.21 8.41 8.8
1065 8.75 8.36 8.28 8.57 8.88
1080 8.3 8.39 8.09 8.16 8.15
1095 8.37 7.93 8.33 8.1 8.68
1110 8.25 8.14 8.36 8.1 8.97
1125 8.03 8.03 8.35 8.13 8.94
1140 8 8.45 8.38 7.97 8.58
1155 7.99 8.09 8.27 8.12 8.98
1170 8.48 8.82 8.1 8.34 9.16
1185 8.13 8.11 7.98 7.97 8.87
1200 8.16 8.2 8.17 8.02 8.29
1215 7.88 7.89 7.93 7.95 8.35
1230 8.07 7.91 8.24 7.91 8.65
1245 8.06 7.88 8.3 8.15 8.32
1260 8.12 8.03 8.21 8.01 8.56
1275 7.96 7.96 8.43 7.93 8.27
1290 7.73 7.89 7.86 7.85 8.34
1305 8.04 7.84 7.77 7.97 8.27
1320 8.04 8.21 7.74 7.97 8.35
1335 7.72 8.39 8.23 7.97 8.16
1350 8.04 7.76 8.14 8.25 8.45
1365 7.48 7.94 8.34 7.73 8.18
1380 8.01 7.55 8.24 7.96 8.28
1395 7.72 8.07 8.23 7.4 8.26
1410 8.17 7.97 7.97 7.65 8.29
1425 7.78 8.15 8.38 7.9 8.04
1440 8.31 8.1 7.79 7.76 8.24
1455 8.07 8.23 7.63 7.66 8.5
1470 7.86 8.01 8.08 7.81 8.55
1485 8.07 8.21 8.11 7.92 8.52
1500 7.6 7.67 7.84 7.79 8.32
1515 7.62 7.89 7.96 7.7 8.23
1530 7.53 7.91 8.01 7.44 8.71
1545 7.42 8.01 7.84 7.75 8.2
1560 7.6 7.74 7.82 7.61 8.37
1575 8.1 7.84 7.91 8.17 8.34
1590 7.86 7.91 7.78 7.68 8.14
1605 7.45 8.04 7.82 7.55 8.01
1620 7.53 7.79 7.7 7.66 7.99
1635 7.69 7.81 7.72 7.72 8.12
1650 7.66 7.43 7.76 7.48 8.14
1665 7.96 7.67 7.62 7.7 8
1680 7.53 7.77 7.81 7.63 7.9
1695 7.97 7.82 7.57 7.64 7.97
1710 7.61 7.73 7.53 7.4 7.75
1725 7.79 7.93 7.62 7.64 8.12
1740 7.61 7.54 7.81 7.73 7.95
1755 7.76 7.62 7.85 7.58 8.03
1770 7.76 7.6 7.67 7.31 8.17
1785 7.76 7.48 7.51 7.5 7.94
1800 7.42 7.55 7.46 7.32 8.02
1815 7.81 7.45 7.67 7.6 7.94
1830 7.69 7.56 7.72 7.58 7.79
1845 7.35 7.66 7.45 7.39 8.54
1860 7.32 7.34 7.8 7.49 7.94
1875 7.53 7.54 7.38 7.37 8.17
1890 7.4 7.84 7.36 7.37 8.07
1905 7.49 7.59 7.3 7.41 8.13
1920 7.4 7.85 7.72 7.31 7.9
1935 7.55 7.49 7.18 7.43 7.83
1950 7.36 7.52 7.71 7.33 7.8
1965 7.47 7.37 7.44 7.27 8.2
1980 7.44 7.44 7.79 7.29 7.81
1995 7.36 7.26 7.19 7.1 7.7
2010 7.59 7.4 7.71 7.39 7.72
2025 7.22 7.29 7.46 7.5 7.61
2040 7.18 7.6 7.63 7.14 7.78
2055 7.4 7.35 7.5 7.43 7.73
2070 7.11 7.61 7.65 7.39 7.58
2085 7.47 7.35 7.53 7.29 8.02
2100 7.34 7.28 7.57 7.1 7.8
2115 7.4 7.4 7.32 7.23 7.7
2130 7.18 7.41 7.23 7.42 7.78
2145 7.39 7.43 7.23 7.15 7.61
2160 7.37 7.42 7.32 7.24 7.59
2175 7.27 7.38 7.23 7.4 7.73
2190 7.21 7.34 7.52 7.3 7.47
2205 7.25 7.32 7.27 7 7.85
2220 7.31 7.38 7.2 7.14 7.89
2235 7.26 7.12 7.46 6.89 7.42
2250 7.42 7.25 7.17 7.29 7.68
2265 7.3 7.5 7.1 7.41 7.88
2280 7.59 7.25 7.18 7.4 7.7
2295 7.34 7.46 7.12 7.25 7.65
2310 7.37 7.23 7.18 7.39 7.88
2325 7.24 7.04 7.2 6.97 7.59
2340 7.32 7.21 7.24 7.1 7.68
2355 7.46 7.08 7.34 7.07 7.51
2370 7.32 7.2 7.22 7.09 7.78
2385 7.32 7.31 7.34 7.33 7.58
2400 7.15 7.38 7.06 7.11 7.5
2415 7.22 7.29 7.26 7.31 7.6
2430 7.23 7.39 7.39 7.09 7.59
2445 7.11 7.13 7.2 7.41 7.69
2460 7.06 7 7.15 6.99 7.61
2475 7.2 7.03 7.05 6.98 7.65
2490 7.21 7.28 6.8 6.94 7.54
2505 7.23 7.04 6.99 6.97 7.34
2520 7.1 7.15 7.01 7.1 7.59
2535 7.23 7.06 7.01 7.06 7.62
2550 7.15 7 7.08 7.08 7.44
2565 7.1 7.05 7.14 7.23 7.35
2580 7.05 6.91 6.82 6.92 7.7
2595 7.25 7.06 7.14 7.07 7.47
2610 7.2 7.09 7.05 6.88 7.29
2625 7.16 7.01 7.22 6.89 7.49
2640 7.23 7.02 7.08 7.29 7.31
2655 7.03 7.2 7.15 6.84 7.3
2670 7.13 7.09 7.04 6.95 7.75
2685 7.06 7.15 7.15 6.93 7.43
2700 7.15 7.1 7.05 6.85 7.47
2715 6.97 6.97 7.09 7.09 7.38
2730 7.21 7.09 6.95 7.19 7.49
2745 6.99 7.12 7.06 6.89 7.52
2760 7.22 7.03 6.98 7.04 7.49
2775 7.19 7.03 7.34 6.94 7.56
2790 7.12 7.03 7.04 6.87 7.48
2805 7.1 6.87 7 6.95 7.35
2820 6.94 7 6.97 6.84 7.31
2835 7.14 7.02 7.05 7.07 7.31
2850 7.19 6.99 6.89 7.04 7.4
2865 7.12 7.04 7.01 6.93 7.32
2880 7.39 7.11 6.98 6.9 7.42
2895 7.1 6.99 7.05 6.92 7.29
2910 7.11 6.96 6.94 7.05 7.33
2925 7.01 6.92 6.85 6.88 7.54
2940 7.02 6.85 7.01 6.76 7.27
2955 7.07 6.87 6.87 7.09 7.42
2970 7.05 6.93 6.83 7 7.21
2985 7.01 7 7.02 6.98 7.3
 
 


==> mmnist.dat <==
%% LaTeX2e file `mmnist.dat'
%% generated by the `filecontents' environment
%% from source `ICME21-CapNet' on 2020/11/16.
%%
Iteration dr l1/fc l2/fc
5 47.28 35.38 37.26
10 34.207 26.54 26.86
15 28.889 23.3 22.86
20 24.633 21.1 20.96
25 22.7 19.6 19.72
30 21.076 17.36 17.82
35 20.115 16.86 18.08
40 18.414 15.98 16.46
45 17.337 15.44 15.92
50 17.337 14.76 15.42
55 16.911 14.8 15.54
60 16.715 15.64 15.14
65 15.839 14.74 15.44
70 15.613 14.14 15.86
75 15.68 14.36 14.72
80 15.346 14.08 14.46
85 14.942 13.84 13.8
90 14.513 12.82 13.12
95 14.925 13.44 13.76
100 13.769 13.22 13.64
105 13.467 12.88 13.86
110 14.243 13.48 14.34
115 13.323 13.78 13.1
120 13.414 13.34 13.38
125 12.769 12.76 13.22
130 13.6 12.68 12.32
135 12.974 13.72 13.34
140 13.224 12.56 12.96
145 12.788 12.74 12.52
150 12.231 13.18 12.32
155 12.231 12.88 12.2
160 12.38 12.44 12.14
165 12.38 12.82 12.92
170 12.301 13.02 12.42
175 12.069 13.06 12.54
180 12.206 12.48 12
185 12.091 12.14 12.34
190 11.655 12.42 12.46
195 12.338 12.2 11.88
200 12.052 11.9 11.9
 
 
 
 


==> mnist.dat <==
%% LaTeX2e file `mnist.dat'
%% generated by the `filecontents' environment
%% from source `ICME21-CapNet' on 2020/11/16.
%%
Iteration l2 l2/fc l1/fc l1 dr
15 1.35 1.7 1.35 1.53 1.43
30 0.85 1.42 0.99 0.86 0.91
45 0.82 1.36 1.25 1.06 1.03
60 0.67 0.96 0.91 0.68 0.82
75 0.85 1.1 1.03 0.81 0.81
90 0.84 1.11 0.97 0.88 0.78
105 0.77 1.31 0.82 0.79 0.78
120 0.78 0.8 0.96 0.87 0.85
135 0.74 1.04 0.88 0.84 0.72
150 0.7 0.91 0.8 0.72 0.72
165 0.72 0.93 0.62 0.72 0.73
180 0.53 0.97 0.66 0.6 0.59
195 0.55 0.82 0.72 0.7 0.63
210 0.55 0.82 0.73 0.68 0.77
225 0.61 0.84 0.64 0.65 0.78
240 0.54 0.92 0.65 0.52 0.62
255 0.53 0.74 0.61 0.5 0.5
270 0.64 0.82 0.67 0.55 0.57
285 0.64 0.71 0.78 0.63 0.62
300 0.57 0.79 0.65 0.64 0.56
315 0.52 0.59 0.62 0.53 0.49
330 0.48 0.57 0.56 0.56 0.58
345 0.48 0.78 0.58 0.54 0.59
360 0.48 0.67 0.59 0.54 0.58
375 0.57 0.65 0.56 0.58 0.54
390 0.47 0.58 0.48 0.45 0.49
405 0.6 0.69 0.62 0.6 0.58
420 0.55 0.61 0.54 0.53 0.59
435 0.49 0.61 0.53 0.49 0.44
450 0.47 0.49 0.55 0.44 0.46
465 0.5 0.67 0.59 0.49 0.53
480 0.56 0.7 0.58 0.52 0.53
495 0.52 0.55 0.53 0.51 0.44
510 0.47 0.59 0.46 0.39 0.44
525 0.51 0.56 0.54 0.52 0.46
540 0.6 0.45 0.52 0.48 0.5
555 0.49 0.57 0.53 0.43 0.47
570 0.44 0.53 0.53 0.45 0.48
585 0.47 0.55 0.52 0.42 0.47
600 0.54 0.52 0.51 0.56 0.49
615 0.45 0.42 0.52 0.41 0.37
630 0.45 0.55 0.46 0.37 0.4
645 0.39 0.46 0.5 0.38 0.36
660 0.47 0.39 0.47 0.46 0.47
675 0.46 0.52 0.46 0.41 0.41
690 0.6 0.55 0.52 0.67 0.52
705 0.43 0.54 0.5 0.45 0.46
720 0.49 0.5 0.51 0.47 0.54
735 0.44 0.51 0.51 0.47 0.42
750 0.47 0.52 0.43 0.41 0.46
765 0.42 0.49 0.43 0.46 0.48
780 0.46 0.48 0.48 0.4 0.43
795 0.42 0.46 0.46 0.41 0.44
810 0.46 0.44 0.44 0.46 0.47
825 0.43 0.41 0.43 0.4 0.41
840 0.45 0.43 0.47 0.47 0.46
855 0.41 0.49 0.47 0.39 0.37
870 0.43 0.48 0.47 0.46 0.37
885 0.43 0.35 0.46 0.37 0.42
900 0.46 0.39 0.51 0.42 0.4
915 0.42 0.4 0.43 0.44 0.42
930 0.42 0.47 0.48 0.41 0.42
945 0.41 0.48 0.44 0.38 0.38
960 0.47 0.43 0.47 0.45 0.45
975 0.37 0.43 0.47 0.37 0.39
990 0.41 0.45 0.48 0.46 0.47




